An Adaptive Mixed Precision and Dynamically Scaled Preconditioned Conjugate Gradient Algorithm

We propose an adaptive mixed precision and dynamically scaled preconditioned conjugate gradient algorithm (AMP-PCG). It dynamically adjusts the precision for storing vectors and computing, exploiting low precision when appropriate, while maintaining a convergence rate and accuracy comparable to that of double precision PCG. Our mixed precision strategy consists of three main components: (1) The residual and matrix-vector product are initially computed in double precision, and the algorithm switches these to single precision based on the chosen convergence tolerance and an estimate of the residual gap. (2) Depending on the eigenvalue distribution, the preconditioned residual and search direction are either in half precision throughout the iterations or initially in double precision and then stepwise reduced to single and half precision. (3) A dynamically scaled residual is used at every iteration to mitigate underflow in half precision. We provide theoretical support for our estimates and we demonstrate the effectiveness of AMP-PCG through numerical experiments, highlighting both its robustness and the significant performance gains (1.63x speedup) achieved compared to double precision PCG on a GPU.

==> 5.Numerical/data/okCond_1_1.txt <==
\addplot[color=myyellow, line width=1.0pt] coordinates { 
(0, 1)
(1, 0.578831)
(2, 0.50634)
(3, 0.410129)
(4, 0.360266)
(5, 0.319914)
(6, 0.381359)
(7, 0.389694)
(8, 0.308892)
(9, 0.21443)
(10, 0.177037)
(11, 0.155922)
(12, 0.145361)
(13, 0.141718)
(14, 0.157665)
(15, 0.188392)
(16, 0.183851)
(17, 0.203001)
(18, 0.202857)
(19, 0.204323)
(20, 0.234636)
(21, 0.245055)
(22, 0.258273)
(23, 0.241938)
(24, 0.20003)
(25, 0.204133)
(26, 0.165053)
(27, 0.136059)
(28, 0.0987085)
(29, 0.0631297)
(30, 0.0392712)
(31, 0.027853)
(32, 0.0163153)
(33, 0.0115558)
(34, 0.0101482)
(35, 0.00665214)
(36, 0.00359977)
(37, 0.00182708)
(38, 0.00102089)
(39, 0.000727522)
(40, 0.000481351)
(41, 0.000347345)
(42, 0.000212267)
(43, 0.00016374)
(44, 0.000113946)
(45, 8.9003e-05)
(46, 6.87687e-05)
(47, 5.25644e-05)
(48, 3.57774e-05)
(49, 2.59321e-05)
(50, 1.44406e-05)
(51, 9.63507e-06)
(52, 6.37068e-06)
(53, 3.77245e-06)
(54, 1.89557e-06)
(55, 1.03611e-06)
(56, 5.66676e-07)
(57, 3.33206e-07)
(58, 1.81069e-07)
(59, 7.66261e-08)
(60, 3.29003e-08)
(61, 1.67784e-08)
(62, 8.2641e-09)
(63, 4.50631e-09)
(64, 1.96557e-09)
(65, 9.56384e-10)
(66, 3.93376e-10)
(67, 1.87935e-10)
(68, 8.05767e-11)
}; \label{plot:fp64} 
\addplot[color=mydeepblue, dashed, line width=1.0pt] coordinates { 
(0, 1)
(1, 0.578831)
(2, 0.50634)
(3, 0.410129)
(4, 0.360266)
(5, 0.319914)
(6, 0.381359)
(7, 0.389694)
(8, 0.308892)
(9, 0.21443)
(10, 0.177037)
(11, 0.155922)
(12, 0.145361)
(13, 0.141718)
(14, 0.157665)
(15, 0.188392)
(16, 0.183851)
(17, 0.203001)
(18, 0.202857)
(19, 0.204323)
(20, 0.234636)
(21, 0.245055)
(22, 0.258273)
(23, 0.241938)
(24, 0.20003)
(25, 0.204133)
(26, 0.165053)
(27, 0.136059)
(28, 0.0987085)
(29, 0.0631297)
(30, 0.0392712)
(31, 0.027853)
(32, 0.0163153)
(33, 0.0115558)
(34, 0.0101482)
(35, 0.00665214)
(36, 0.00359977)
(37, 0.00182708)
(38, 0.00102089)
(39, 0.000727522)
(40, 0.000481351)
(41, 0.000347345)
(42, 0.000212267)
(43, 0.00016374)
(44, 0.000113946)
(45, 8.9003e-05)
(46, 6.87687e-05)
(47, 5.25644e-05)
(48, 3.57774e-05)
(49, 2.59321e-05)
(50, 1.44406e-05)
(51, 9.63507e-06)
(52, 6.37068e-06)
(53, 3.77245e-06)
(54, 1.89557e-06)
(55, 1.03611e-06)
(56, 5.66676e-07)
(57, 3.33193e-07)
(58, 1.81054e-07)
(59, 7.6636e-08)
(60, 3.29015e-08)
(61, 1.67747e-08)
(62, 8.26148e-09)
(63, 4.5061e-09)
(64, 1.96958e-09)
(65, 9.70378e-10)
(66, 4.1002e-10)
(67, 2.0404e-10)
(68, 1.00854e-10)
(69, 4.73295e-11)
}; \label{plot:fp64mixed} 
 \addplot[only marks, mark=x, color=red,  mark size=3pt,  line width=1.5pt] coordinates { 
 (45, 9.49422e-05) 
}; \label{plot:fp32tofp16} 
 \addplot[only marks, mark=x, color=black,  mark size=3pt,  line width=1.5pt] coordinates { 
 (56, 4.87336e-05) 
}; \label{plot:fp64tofp32} 
 \addplot[only marks, mark=o, color=blue,  mark size=3pt, line width=1.0pt] coordinates { 
 (59, 3.78306e-05) 
}; \label{plot:residualfp64tofp32} 


==> 5.Numerical/data/okCond_1_2.txt <==
\addplot[color=myyellow, line width=1.0pt] coordinates { 
(0, 1)
(1, 0.549476)
(2, 0.384681)
(3, 0.286103)
(4, 0.192441)
(5, 0.166271)
(6, 0.155366)
(7, 0.157332)
(8, 0.139599)
(9, 0.11068)
(10, 0.109239)
(11, 0.0940287)
(12, 0.0960165)
(13, 0.106487)
(14, 0.112336)
(15, 0.115761)
(16, 0.124842)
(17, 0.0988582)
(18, 0.101978)
(19, 0.123992)
(20, 0.128558)
(21, 0.137682)
(22, 0.136072)
(23, 0.151975)
(24, 0.123303)
(25, 0.103884)
(26, 0.0920547)
(27, 0.0784574)
(28, 0.0690504)
(29, 0.0664938)
(30, 0.0575491)
(31, 0.0434721)
(32, 0.0301231)
(33, 0.0157622)
(34, 0.00972499)
(35, 0.00520532)
(36, 0.00308372)
(37, 0.00203262)
(38, 0.00142149)
(39, 0.000960471)
(40, 0.0006672)
(41, 0.000467397)
(42, 0.000257394)
(43, 0.000149224)
(44, 8.99516e-05)
(45, 5.28653e-05)
(46, 3.36123e-05)
(47, 2.12833e-05)
(48, 1.2537e-05)
(49, 6.81793e-06)
(50, 4.84943e-06)
(51, 2.69707e-06)
(52, 1.72817e-06)
(53, 1.19771e-06)
(54, 9.43307e-07)
(55, 6.35216e-07)
(56, 4.44909e-07)
(57, 3.35503e-07)
(58, 1.55763e-07)
(59, 1.13248e-07)
(60, 5.85045e-08)
(61, 2.81909e-08)
(62, 1.30518e-08)
(63, 6.32586e-09)
(64, 2.52838e-09)
(65, 1.12653e-09)
(66, 5.06307e-10)
(67, 2.11781e-10)
(68, 8.63643e-11)
}; \label{plot:fp64} 
\addplot[color=mydeepblue, dashed, line width=1.0pt] coordinates { 
(0, 1)
(1, 0.549476)
(2, 0.384681)
(3, 0.286103)
(4, 0.192441)
(5, 0.166271)
(6, 0.155366)
(7, 0.157332)
(8, 0.139599)
(9, 0.11068)
(10, 0.109239)
(11, 0.0940287)
(12, 0.0960165)
(13, 0.106487)
(14, 0.112336)
(15, 0.115761)
(16, 0.124842)
(17, 0.0988582)
(18, 0.101978)
(19, 0.123992)
(20, 0.128558)
(21, 0.137682)
(22, 0.136072)
(23, 0.151975)
(24, 0.123303)
(25, 0.103884)
(26, 0.0920547)
(27, 0.0784574)
(28, 0.0690504)
(29, 0.0664938)
(30, 0.0575491)
(31, 0.0434721)
(32, 0.0301231)
(33, 0.0157622)
(34, 0.00972499)
(35, 0.00520532)
(36, 0.00308372)
(37, 0.00203262)
(38, 0.00142149)
(39, 0.000960471)
(40, 0.0006672)
(41, 0.000467397)
(42, 0.000257394)
(43, 0.000149224)
(44, 8.99516e-05)
(45, 5.28653e-05)
(46, 3.36123e-05)
(47, 2.12833e-05)
(48, 1.2537e-05)
(49, 6.81793e-06)
(50, 4.84943e-06)
(51, 2.69707e-06)
(52, 1.72817e-06)
(53, 1.19771e-06)
(54, 9.43307e-07)
(55, 6.35213e-07)
(56, 4.4492e-07)
(57, 3.35549e-07)
(58, 1.55818e-07)
(59, 1.13313e-07)
(60, 5.85215e-08)
(61, 2.8194e-08)
(62, 1.30569e-08)
(63, 6.3331e-09)
(64, 2.55375e-09)
(65, 1.17995e-09)
(66, 6.34759e-10)
(67, 2.80708e-10)
(68, 1.26589e-10)
(69, 4.43663e-11)
}; \label{plot:fp64mixed} 
 \addplot[only marks, mark=x, color=red,  mark size=3pt,  line width=1.5pt] coordinates { 
 (44, 0.000110011) 
}; \label{plot:fp32tofp16} 
 \addplot[only marks, mark=x, color=black,  mark size=3pt,  line width=1.5pt] coordinates { 
 (54, 3.24736e-05) 
}; \label{plot:fp64tofp32} 
 \addplot[only marks, mark=o, color=blue,  mark size=3pt, line width=1.0pt] coordinates { 
 (56, 2.66503e-05) 
}; \label{plot:residualfp64tofp32} 


==> 5.Numerical/data/okCond_2_1.txt <==
\addplot[color=myyellow, line width=1.0pt] coordinates { 
(0, 1)
(1, 0.681568)
(2, 0.6116)
(3, 0.521932)
(4, 0.527948)
(5, 0.503438)
(6, 0.325529)
(7, 0.210832)
(8, 0.190517)
(9, 0.177036)
(10, 0.159594)
(11, 0.167152)
(12, 0.17431)
(13, 0.139829)
(14, 0.128789)
(15, 0.125414)
(16, 0.113435)
(17, 0.0999879)
(18, 0.092236)
(19, 0.0704062)
(20, 0.0580627)
(21, 0.058013)
(22, 0.045871)
(23, 0.0382201)
(24, 0.0387893)
(25, 0.0431711)
(26, 0.0370462)
(27, 0.0345881)
(28, 0.0313396)
(29, 0.0312144)
(30, 0.0319794)
(31, 0.0335025)
(32, 0.0321677)
(33, 0.0362448)
(34, 0.0385604)
(35, 0.0353065)
(36, 0.0384504)
(37, 0.0424632)
(38, 0.0408398)
(39, 0.0384249)
(40, 0.0406182)
(41, 0.0499357)
(42, 0.0513765)
(43, 0.041487)
(44, 0.0435903)
(45, 0.0422826)
(46, 0.0430387)
(47, 0.0454391)
(48, 0.0402987)
(49, 0.0285398)
(50, 0.0281085)
(51, 0.0305228)
(52, 0.0324275)
(53, 0.0332092)
(54, 0.0304166)
(55, 0.0286448)
(56, 0.0326135)
(57, 0.0361308)
(58, 0.0331682)
(59, 0.0272824)
(60, 0.025733)
(61, 0.020249)
(62, 0.0170552)
(63, 0.0172962)
(64, 0.0146849)
(65, 0.0112239)
(66, 0.0101619)
(67, 0.0097784)
(68, 0.00872151)
(69, 0.00645569)
(70, 0.00510935)
(71, 0.00466583)
(72, 0.00453858)
(73, 0.00440182)
(74, 0.00405334)
(75, 0.00364219)
(76, 0.00335539)
(77, 0.00353573)
(78, 0.00346986)
(79, 0.00300718)
(80, 0.0027545)
(81, 0.00224157)
(82, 0.00181056)
(83, 0.0013852)
(84, 0.00120047)
(85, 0.0011174)
(86, 0.000948172)
(87, 0.000796206)
(88, 0.000700024)
(89, 0.000544359)
(90, 0.000411195)
(91, 0.000294258)
(92, 0.000240449)
(93, 0.000187907)
(94, 0.000157868)
(95, 0.000137723)
(96, 0.000104924)
(97, 8.15283e-05)
(98, 7.58698e-05)
(99, 7.10544e-05)
(100, 6.10853e-05)
(101, 5.63456e-05)
(102, 5.08166e-05)
(103, 5.00438e-05)
(104, 4.96376e-05)
(105, 4.37422e-05)
(106, 3.39283e-05)
(107, 3.19694e-05)
(108, 3.20036e-05)
(109, 2.35297e-05)
(110, 1.83877e-05)
(111, 1.38536e-05)
(112, 1.04085e-05)
(113, 8.97587e-06)
(114, 8.12891e-06)
(115, 6.90245e-06)
(116, 5.68196e-06)
(117, 4.52655e-06)
(118, 3.2706e-06)
(119, 2.49739e-06)
(120, 2.31156e-06)
(121, 2.42444e-06)
(122, 2.45024e-06)
(123, 2.31458e-06)
(124, 2.02281e-06)
(125, 1.92237e-06)
(126, 1.84812e-06)
(127, 1.80263e-06)
(128, 1.74287e-06)
(129, 1.566e-06)
(130, 1.31267e-06)
(131, 1.12574e-06)
(132, 1.02863e-06)
(133, 9.43943e-07)
(134, 8.15228e-07)
(135, 6.50087e-07)
(136, 5.2092e-07)
(137, 4.55738e-07)
(138, 3.73483e-07)
(139, 2.85252e-07)
(140, 2.46108e-07)
(141, 2.06638e-07)
(142, 1.6108e-07)
(143, 1.34777e-07)
(144, 1.32837e-07)
(145, 1.22626e-07)
(146, 9.94415e-08)
(147, 9.55179e-08)
(148, 8.68929e-08)
(149, 7.1121e-08)
(150, 6.85154e-08)
(151, 6.9839e-08)
(152, 5.88546e-08)
(153, 4.69494e-08)
(154, 4.14622e-08)
(155, 3.8003e-08)
(156, 3.15766e-08)
(157, 2.96831e-08)
(158, 2.65674e-08)
(159, 2.1999e-08)
(160, 1.64667e-08)
(161, 1.38051e-08)
(162, 1.17904e-08)
(163, 1.02705e-08)
(164, 8.42101e-09)
(165, 7.35195e-09)
(166, 6.22901e-09)
(167, 4.75387e-09)
(168, 3.82605e-09)
(169, 3.72588e-09)
(170, 3.59672e-09)
(171, 2.81256e-09)
(172, 2.1866e-09)
(173, 1.74983e-09)
(174, 1.36671e-09)
(175, 1.05666e-09)
(176, 9.72619e-10)
(177, 9.48515e-10)
(178, 8.11829e-10)
(179, 6.04381e-10)
(180, 4.63354e-10)
(181, 3.35548e-10)
(182, 2.77482e-10)
(183, 2.74416e-10)
(184, 2.73202e-10)
(185, 2.35251e-10)
(186, 1.92645e-10)
(187, 1.74083e-10)
(188, 1.82796e-10)
(189, 1.97584e-10)
(190, 2.14016e-10)
(191, 2.07123e-10)
(192, 1.88558e-10)
(193, 1.61743e-10)
(194, 1.32163e-10)
(195, 1.17767e-10)
(196, 9.48511e-11)
}; \label{plot:fp64} 
\addplot[ color=mygreen, line width=1.0pt, dotted] coordinates { 
(0, 1)
(1, 0.681568)
(2, 0.61159)
(3, 0.521931)
(4, 0.527971)
(5, 0.503432)
(6, 0.325577)
(7, 0.210899)
(8, 0.190549)
(9, 0.177021)
(10, 0.159581)
(11, 0.167148)
(12, 0.17451)
(13, 0.140482)
(14, 0.130824)
(15, 0.135987)
(16, 0.130005)
(17, 0.109079)
(18, 0.0933794)
(19, 0.0750098)
(20, 0.0626601)
(21, 0.0614663)
(22, 0.0552618)
(23, 0.040074)
(24, 0.0384704)
(25, 0.0417574)
(26, 0.0458347)
(27, 0.0391185)
(28, 0.03441)
(29, 0.0323887)
(30, 0.032262)
(31, 0.0325897)
(32, 0.0326604)
(33, 0.0330966)
(34, 0.036279)
(35, 0.0395868)
(36, 0.0407822)
(37, 0.0391233)
(38, 0.0451208)
(39, 0.0449533)
(40, 0.0426389)
(41, 0.0388936)
(42, 0.0414605)
(43, 0.0458215)
(44, 0.0460197)
(45, 0.0444062)
(46, 0.0440536)
(47, 0.0422676)
(48, 0.0503502)
(49, 0.0482798)
(50, 0.0481631)
(51, 0.0372749)
(52, 0.0286519)
(53, 0.0285609)
(54, 0.0315481)
(55, 0.0330484)
(56, 0.0322109)
(57, 0.0306979)
(58, 0.0290366)
(59, 0.0341703)
(60, 0.0420796)
(61, 0.0383463)
(62, 0.0308352)
(63, 0.0269162)
(64, 0.0249819)
(65, 0.0191882)
(66, 0.0173433)
(67, 0.017394)
(68, 0.015154)
(69, 0.0112603)
(70, 0.0098073)
(71, 0.0102378)
(72, 0.00956725)
(73, 0.00778699)
(74, 0.00576321)
(75, 0.00484956)
(76, 0.0046053)
(77, 0.0045186)
(78, 0.00431782)
(79, 0.0036049)
(80, 0.00327643)
(81, 0.00342723)
(82, 0.00376623)
(83, 0.00344068)
(84, 0.00281883)
(85, 0.00257956)
(86, 0.00203942)
(87, 0.00158306)
(88, 0.00127671)
(89, 0.00123008)
(90, 0.00117237)
(91, 0.000940265)
(92, 0.00082199)
(93, 0.000718063)
(94, 0.000579854)
(95, 0.000440098)
(96, 0.00035398)
(97, 0.000268262)
(98, 0.000216428)
(99, 0.000180616)
(100, 0.000154714)
(101, 0.000147957)
(102, 0.000121494)
(103, 8.87788e-05)
(104, 7.44025e-05)
(105, 7.4163e-05)
(106, 6.87887e-05)
(107, 6.22304e-05)
(108, 5.45915e-05)
(109, 5.24004e-05)
(110, 5.06181e-05)
(111, 5.0865e-05)
(112, 4.82505e-05)
(113, 4.17131e-05)
(114, 3.17311e-05)
(115, 2.65851e-05)
(116, 2.42431e-05)
(117, 1.89389e-05)
(118, 1.54488e-05)
(119, 1.26862e-05)
(120, 9.94807e-06)
(121, 9.0517e-06)
(122, 8.22506e-06)
(123, 7.66058e-06)
(124, 6.83064e-06)
(125, 6.30049e-06)
(126, 5.56568e-06)
(127, 4.98528e-06)
(128, 5.2535e-06)
(129, 6.4124e-06)
(130, 7.49007e-06)
(131, 7.79864e-06)
(132, 8.24173e-06)
(133, 9.0801e-06)
(134, 1.01495e-05)
(135, 1.0031e-05)
(136, 1.06083e-05)
(137, 1.17034e-05)
(138, 1.00541e-05)
(139, 8.78177e-06)
(140, 8.18822e-06)
(141, 8.48671e-06)
(142, 8.8868e-06)
(143, 8.62258e-06)
(144, 8.25532e-06)
(145, 7.69994e-06)
(146, 8.02174e-06)
(147, 8.7615e-06)
(148, 8.96675e-06)
(149, 8.56282e-06)
(150, 8.80943e-06)
(151, 8.7132e-06)
(152, 8.19705e-06)
(153, 7.71588e-06)
(154, 7.76815e-06)
(155, 7.15334e-06)
(156, 6.29553e-06)
(157, 6.06205e-06)
(158, 5.18556e-06)
(159, 4.03469e-06)
(160, 3.38673e-06)
(161, 3.20108e-06)
(162, 2.71676e-06)
(163, 1.87793e-06)
(164, 1.57192e-06)
(165, 1.60813e-06)
(166, 1.55491e-06)
(167, 1.46431e-06)
(168, 1.24942e-06)
(169, 1.06817e-06)
(170, 8.99543e-07)
(171, 7.54793e-07)
(172, 6.72942e-07)
(173, 6.51472e-07)
(174, 6.01326e-07)
(175, 5.07876e-07)
(176, 4.96079e-07)
(177, 4.74609e-07)
(178, 3.89159e-07)
(179, 3.36338e-07)
(180, 2.99407e-07)
(181, 2.91866e-07)
(182, 2.50757e-07)
(183, 1.97974e-07)
(184, 1.54188e-07)
(185, 1.34209e-07)
(186, 1.35845e-07)
(187, 1.27629e-07)
(188, 1.08157e-07)
(189, 9.59945e-08)
(190, 7.88218e-08)
(191, 6.03743e-08)
(192, 4.81897e-08)
(193, 4.37943e-08)
(194, 4.02937e-08)
(195, 4.22539e-08)
(196, 3.38717e-08)
(197, 2.26212e-08)
(198, 1.59534e-08)
(199, 1.28838e-08)
(200, 1.15157e-08)
(201, 1.02202e-08)
(202, 9.10227e-09)
(203, 7.72375e-09)
(204, 6.41762e-09)
(205, 5.61408e-09)
(206, 4.53792e-09)
(207, 4.23427e-09)
(208, 4.55952e-09)
(209, 4.57363e-09)
(210, 4.40251e-09)
(211, 4.14278e-09)
(212, 4.43403e-09)
(213, 5.18025e-09)
(214, 5.08488e-09)
(215, 4.59328e-09)
(216, 3.80118e-09)
(217, 3.15349e-09)
(218, 2.96221e-09)
(219, 2.48266e-09)
(220, 1.87581e-09)
(221, 1.4736e-09)
(222, 1.34332e-09)
(223, 1.3654e-09)
(224, 1.32712e-09)
(225, 1.3603e-09)
(226, 1.292e-09)
(227, 1.3133e-09)
(228, 1.51089e-09)
(229, 1.77347e-09)
(230, 2.23261e-09)
(231, 2.6422e-09)
(232, 2.72732e-09)
(233, 2.64339e-09)
(234, 2.58077e-09)
(235, 2.6466e-09)
(236, 2.80337e-09)
(237, 2.64228e-09)
(238, 2.38518e-09)
(239, 2.29568e-09)
(240, 2.12464e-09)
(241, 1.79821e-09)
(242, 1.47062e-09)
(243, 1.19764e-09)
(244, 1.24285e-09)
(245, 1.46147e-09)
(246, 1.59945e-09)
(247, 1.82685e-09)
(248, 1.89061e-09)
(249, 1.75224e-09)
(250, 1.71264e-09)
(251, 1.67223e-09)
(252, 1.50274e-09)
(253, 1.53349e-09)
(254, 1.34528e-09)
(255, 9.79212e-10)
(256, 6.53131e-10)
(257, 5.40666e-10)
(258, 5.59554e-10)
(259, 5.72981e-10)
(260, 4.84431e-10)
(261, 3.34433e-10)
(262, 2.27001e-10)
(263, 1.92571e-10)
(264, 1.7842e-10)
(265, 1.85735e-10)
(266, 1.98739e-10)
(267, 1.7218e-10)
(268, 1.50575e-10)
(269, 1.28971e-10)
(270, 1.09896e-10)
(271, 1.14669e-10)
(272, 1.32695e-10)
(273, 1.25251e-10)
(274, 8.86137e-11)
}; \label{plot:fp16} 
\addplot[color=mydeepblue, line width=1.0pt, dashed] coordinates { 
(0, 1)
(1, 0.681568)
(2, 0.6116)
(3, 0.521932)
(4, 0.527948)
(5, 0.503438)
(6, 0.325529)
(7, 0.210832)
(8, 0.190517)
(9, 0.177036)
(10, 0.159594)
(11, 0.167152)
(12, 0.17431)
(13, 0.139829)
(14, 0.128789)
(15, 0.125414)
(16, 0.113435)
(17, 0.0999879)
(18, 0.092236)
(19, 0.0704062)
(20, 0.0580627)
(21, 0.058013)
(22, 0.045871)
(23, 0.0382201)
(24, 0.0387893)
(25, 0.0431711)
(26, 0.0370462)
(27, 0.0345881)
(28, 0.0313396)
(29, 0.0312144)
(30, 0.0319794)
(31, 0.0335025)
(32, 0.0321677)
(33, 0.0362448)
(34, 0.0385604)
(35, 0.0353065)
(36, 0.0384504)
(37, 0.0424631)
(38, 0.0408381)
(39, 0.0384103)
(40, 0.040525)
(41, 0.0495543)
(42, 0.0518671)
(43, 0.0415673)
(44, 0.0435966)
(45, 0.0422835)
(46, 0.0430388)
(47, 0.0454391)
(48, 0.0402987)
(49, 0.0285398)
(50, 0.0281085)
(51, 0.0305228)
(52, 0.0324275)
(53, 0.0332092)
(54, 0.0304166)
(55, 0.0286448)
(56, 0.0326135)
(57, 0.0361308)
(58, 0.0331682)
(59, 0.0272825)
(60, 0.0257337)
(61, 0.0202522)
(62, 0.0170672)
(63, 0.0173657)
(64, 0.0151872)
(65, 0.011924)
(66, 0.0100806)
(67, 0.00944218)
(68, 0.00864265)
(69, 0.00644889)
(70, 0.00511088)
(71, 0.00467774)
(72, 0.00460743)
(73, 0.00473735)
(74, 0.00415117)
(75, 0.00360447)
(76, 0.00342526)
(77, 0.00335851)
(78, 0.00339737)
(79, 0.0029931)
(80, 0.00275387)
(81, 0.00224785)
(82, 0.00183232)
(83, 0.00142705)
(84, 0.00125449)
(85, 0.00113521)
(86, 0.000926294)
(87, 0.000784948)
(88, 0.000697735)
(89, 0.000543852)
(90, 0.00041112)
(91, 0.000294246)
(92, 0.000240446)
(93, 0.000187907)
(94, 0.000157868)
(95, 0.000137723)
(96, 0.000104924)
(97, 8.15283e-05)
(98, 7.58698e-05)
(99, 7.10544e-05)
(100, 6.10853e-05)
(101, 5.63456e-05)
(102, 5.08167e-05)
(103, 5.0045e-05)
(104, 4.96523e-05)
(105, 4.3908e-05)
(106, 3.54377e-05)
(107, 3.47917e-05)
(108, 2.95674e-05)
(109, 2.31862e-05)
(110, 1.83544e-05)
(111, 1.3829e-05)
(112, 1.03529e-05)
(113, 8.85608e-06)
(114, 8.01579e-06)
(115, 6.82358e-06)
(116, 5.68122e-06)
(117, 4.55402e-06)
(118, 3.28711e-06)
(119, 2.53823e-06)
(120, 2.44336e-06)
(121, 2.55352e-06)
(122, 2.45592e-06)
(123, 2.21446e-06)
(124, 1.97574e-06)
(125, 2.16824e-06)
(126, 2.20088e-06)
(127, 1.80979e-06)
(128, 1.83014e-06)
(129, 1.80762e-06)
(130, 1.62923e-06)
(131, 1.33883e-06)
(132, 1.1022e-06)
(133, 9.49264e-07)
(134, 8.41296e-07)
(135, 7.33056e-07)
(136, 5.78962e-07)
(137, 4.93567e-07)
(138, 4.35779e-07)
(139, 3.5822e-07)
(140, 2.95875e-07)
(141, 2.60638e-07)
(142, 2.47164e-07)
(143, 1.88905e-07)
(144, 1.44561e-07)
(145, 1.23401e-07)
(146, 1.08713e-07)
(147, 9.48622e-08)
(148, 9.30449e-08)
(149, 9.14466e-08)
(150, 7.94371e-08)
(151, 7.19495e-08)
(152, 7.82369e-08)
(153, 7.03606e-08)
(154, 5.334e-08)
(155, 4.18334e-08)
(156, 3.85859e-08)
(157, 3.62662e-08)
(158, 3.20634e-08)
(159, 3.11932e-08)
(160, 2.78523e-08)
(161, 2.50054e-08)
(162, 2.00255e-08)
(163, 1.48577e-08)
(164, 1.28643e-08)
(165, 1.12108e-08)
(166, 9.59924e-09)
(167, 8.08352e-09)
(168, 7.52044e-09)
(169, 6.09836e-09)
(170, 5.15457e-09)
(171, 4.41106e-09)
(172, 3.64e-09)
(173, 3.64391e-09)
(174, 3.03077e-09)
(175, 2.28042e-09)
(176, 1.89506e-09)
(177, 1.63022e-09)
(178, 1.26345e-09)
(179, 1.01378e-09)
(180, 9.64831e-10)
(181, 8.32897e-10)
(182, 7.15247e-10)
(183, 5.84331e-10)
(184, 4.00411e-10)
(185, 2.82921e-10)
(186, 2.73811e-10)
(187, 2.94901e-10)
(188, 2.83519e-10)
(189, 2.35388e-10)
(190, 1.9211e-10)
(191, 1.74072e-10)
(192, 1.84029e-10)
(193, 2.00101e-10)
(194, 2.1699e-10)
(195, 2.12456e-10)
(196, 1.85976e-10)
(197, 1.64745e-10)
(198, 1.47768e-10)
(199, 1.34796e-10)
(200, 1.10182e-10)
(201, 8.34467e-11)
}; \label{plot:fp64mixed} 
 \addplot[only marks, mark=x, color=red, line width=1.5pt] coordinates { 
 (97, 0.000104924) 
}; \label{plot:fp32tofp16} 
 \addplot[only marks, mark=x, color=black, line width=1.5pt] coordinates { 
 (133, 1.1022e-06) 
}; \label{plot:fp64tofp32} 
 \addplot[only marks, mark=o, mark size=3pt, color=blue, line width=1.0pt] coordinates { 
 (120, 2.53823e-06) 
}; \label{plot:residualfp64tofp32} 


==> 5.Numerical/data/okCond_2_2.txt <==
\addplot[color=myyellow, line width=1.0pt] coordinates { 
(0, 1)
(1, 0.681568)
(2, 0.6116)
(3, 0.521932)
(4, 0.527948)
(5, 0.503438)
(6, 0.325529)
(7, 0.210832)
(8, 0.190517)
(9, 0.177036)
(10, 0.159594)
(11, 0.167152)
(12, 0.17431)
(13, 0.139829)
(14, 0.128789)
(15, 0.125414)
(16, 0.113435)
(17, 0.0999879)
(18, 0.092236)
(19, 0.0704062)
(20, 0.0580627)
(21, 0.058013)
(22, 0.045871)
(23, 0.0382201)
(24, 0.0387893)
(25, 0.0431711)
(26, 0.0370462)
(27, 0.0345881)
(28, 0.0313396)
(29, 0.0312144)
(30, 0.0319794)
(31, 0.0335025)
(32, 0.0321677)
(33, 0.0362448)
(34, 0.0385604)
(35, 0.0353065)
(36, 0.0384504)
(37, 0.0424632)
(38, 0.0408398)
(39, 0.0384249)
(40, 0.0406182)
(41, 0.0499357)
(42, 0.0513765)
(43, 0.041487)
(44, 0.0435903)
(45, 0.0422826)
(46, 0.0430387)
(47, 0.0454391)
(48, 0.0402987)
(49, 0.0285398)
(50, 0.0281085)
(51, 0.0305228)
(52, 0.0324275)
(53, 0.0332092)
(54, 0.0304166)
(55, 0.0286448)
(56, 0.0326135)
(57, 0.0361308)
(58, 0.0331682)
(59, 0.0272824)
(60, 0.025733)
(61, 0.020249)
(62, 0.0170552)
(63, 0.0172962)
(64, 0.0146849)
(65, 0.0112239)
(66, 0.0101619)
(67, 0.0097784)
(68, 0.00872151)
(69, 0.00645569)
(70, 0.00510935)
(71, 0.00466583)
(72, 0.00453858)
(73, 0.00440182)
(74, 0.00405334)
(75, 0.00364219)
(76, 0.00335539)
(77, 0.00353573)
(78, 0.00346986)
(79, 0.00300718)
(80, 0.0027545)
(81, 0.00224157)
(82, 0.00181056)
(83, 0.0013852)
(84, 0.00120047)
(85, 0.0011174)
(86, 0.000948172)
(87, 0.000796206)
(88, 0.000700024)
(89, 0.000544359)
(90, 0.000411195)
(91, 0.000294258)
(92, 0.000240449)
(93, 0.000187907)
(94, 0.000157868)
(95, 0.000137723)
(96, 0.000104924)
(97, 8.15283e-05)
(98, 7.58698e-05)
(99, 7.10544e-05)
(100, 6.10853e-05)
(101, 5.63456e-05)
(102, 5.08166e-05)
(103, 5.00438e-05)
(104, 4.96376e-05)
(105, 4.37422e-05)
(106, 3.39283e-05)
(107, 3.19694e-05)
(108, 3.20036e-05)
(109, 2.35297e-05)
(110, 1.83877e-05)
(111, 1.38536e-05)
(112, 1.04085e-05)
(113, 8.97587e-06)
(114, 8.12891e-06)
(115, 6.90245e-06)
(116, 5.68196e-06)
(117, 4.52655e-06)
(118, 3.2706e-06)
(119, 2.49739e-06)
(120, 2.31156e-06)
(121, 2.42444e-06)
(122, 2.45024e-06)
(123, 2.31458e-06)
(124, 2.02281e-06)
(125, 1.92237e-06)
(126, 1.84812e-06)
(127, 1.80263e-06)
(128, 1.74287e-06)
(129, 1.566e-06)
(130, 1.31267e-06)
(131, 1.12574e-06)
(132, 1.02863e-06)
(133, 9.43943e-07)
(134, 8.15228e-07)
(135, 6.50087e-07)
(136, 5.2092e-07)
(137, 4.55738e-07)
(138, 3.73483e-07)
(139, 2.85252e-07)
(140, 2.46108e-07)
(141, 2.06638e-07)
(142, 1.6108e-07)
(143, 1.34777e-07)
(144, 1.32837e-07)
(145, 1.22626e-07)
(146, 9.94415e-08)
(147, 9.55179e-08)
(148, 8.68929e-08)
(149, 7.1121e-08)
(150, 6.85154e-08)
(151, 6.9839e-08)
(152, 5.88546e-08)
(153, 4.69494e-08)
(154, 4.14622e-08)
(155, 3.8003e-08)
(156, 3.15766e-08)
(157, 2.96831e-08)
(158, 2.65674e-08)
(159, 2.1999e-08)
(160, 1.64667e-08)
(161, 1.38051e-08)
(162, 1.17904e-08)
(163, 1.02705e-08)
(164, 8.42101e-09)
(165, 7.35195e-09)
(166, 6.22901e-09)
(167, 4.75387e-09)
(168, 3.82605e-09)
(169, 3.72588e-09)
(170, 3.59672e-09)
(171, 2.81256e-09)
(172, 2.1866e-09)
(173, 1.74983e-09)
(174, 1.36671e-09)
(175, 1.05666e-09)
(176, 9.7262e-10)
(177, 9.48515e-10)
(178, 8.11829e-10)
(179, 6.04381e-10)
(180, 4.63354e-10)
(181, 3.35548e-10)
(182, 2.77481e-10)
(183, 2.74415e-10)
(184, 2.73202e-10)
(185, 2.3525e-10)
(186, 1.92645e-10)
(187, 1.74083e-10)
(188, 1.82797e-10)
(189, 1.97583e-10)
(190, 2.14017e-10)
(191, 2.07123e-10)
(192, 1.88558e-10)
(193, 1.61744e-10)
(194, 1.32162e-10)
(195, 1.17768e-10)
(196, 9.48508e-11)
}; \label{plot:fp64} 
\addplot[ color=mygreen, line width=1.0pt, dotted] coordinates { 
(0, 1)
(1, 0.681568)
(2, 0.61159)
(3, 0.521931)
(4, 0.527971)
(5, 0.503432)
(6, 0.325577)
(7, 0.210899)
(8, 0.190549)
(9, 0.177021)
(10, 0.159581)
(11, 0.167148)
(12, 0.17451)
(13, 0.140482)
(14, 0.130824)
(15, 0.135987)
(16, 0.130005)
(17, 0.109079)
(18, 0.0933794)
(19, 0.0750098)
(20, 0.0626601)
(21, 0.0614663)
(22, 0.0552618)
(23, 0.040074)
(24, 0.0384704)
(25, 0.0417574)
(26, 0.0458347)
(27, 0.0391185)
(28, 0.03441)
(29, 0.0323887)
(30, 0.032262)
(31, 0.0325897)
(32, 0.0326604)
(33, 0.0330966)
(34, 0.036279)
(35, 0.0395868)
(36, 0.0407822)
(37, 0.0391233)
(38, 0.0451208)
(39, 0.0449533)
(40, 0.0426389)
(41, 0.0388936)
(42, 0.0414605)
(43, 0.0458215)
(44, 0.0460197)
(45, 0.0444062)
(46, 0.0440536)
(47, 0.0422676)
(48, 0.0503502)
(49, 0.0482798)
(50, 0.0481631)
(51, 0.0372749)
(52, 0.0286519)
(53, 0.0285609)
(54, 0.0315481)
(55, 0.0330484)
(56, 0.0322109)
(57, 0.0306979)
(58, 0.0290366)
(59, 0.0341703)
(60, 0.0420796)
(61, 0.0383463)
(62, 0.0308352)
(63, 0.0269162)
(64, 0.0249819)
(65, 0.0191882)
(66, 0.0173433)
(67, 0.017394)
(68, 0.015154)
(69, 0.0112603)
(70, 0.0098073)
(71, 0.0102378)
(72, 0.00956725)
(73, 0.00778699)
(74, 0.00576321)
(75, 0.00484956)
(76, 0.0046053)
(77, 0.0045186)
(78, 0.00431782)
(79, 0.0036049)
(80, 0.00327643)
(81, 0.00342723)
(82, 0.00376623)
(83, 0.00344068)
(84, 0.00281883)
(85, 0.00257956)
(86, 0.00203942)
(87, 0.00158306)
(88, 0.00127671)
(89, 0.00123008)
(90, 0.00117237)
(91, 0.000940265)
(92, 0.00082199)
(93, 0.000718063)
(94, 0.000579854)
(95, 0.000440098)
(96, 0.00035398)
(97, 0.000268262)
(98, 0.000216428)
(99, 0.000180616)
(100, 0.000154714)
(101, 0.000147957)
(102, 0.000121494)
(103, 8.87788e-05)
(104, 7.44025e-05)
(105, 7.4163e-05)
(106, 6.87887e-05)
(107, 6.22304e-05)
(108, 5.45915e-05)
(109, 5.24004e-05)
(110, 5.06181e-05)
(111, 5.0865e-05)
(112, 4.82505e-05)
(113, 4.17131e-05)
(114, 3.17311e-05)
(115, 2.65851e-05)
(116, 2.42431e-05)
(117, 1.89389e-05)
(118, 1.54488e-05)
(119, 1.26862e-05)
(120, 9.94807e-06)
(121, 9.0517e-06)
(122, 8.22506e-06)
(123, 7.66058e-06)
(124, 6.83064e-06)
(125, 6.30049e-06)
(126, 5.56568e-06)
(127, 4.98528e-06)
(128, 5.2535e-06)
(129, 6.4124e-06)
(130, 7.49007e-06)
(131, 7.79864e-06)
(132, 8.24173e-06)
(133, 9.0801e-06)
(134, 1.01495e-05)
(135, 1.0031e-05)
(136, 1.06083e-05)
(137, 1.17034e-05)
(138, 1.0054e-05)
(139, 8.78177e-06)
(140, 8.18822e-06)
(141, 8.48671e-06)
(142, 8.8868e-06)
(143, 8.62258e-06)
(144, 8.25532e-06)
(145, 7.69994e-06)
(146, 8.02174e-06)
(147, 8.7615e-06)
(148, 8.96675e-06)
(149, 8.56282e-06)
(150, 8.80943e-06)
(151, 8.71319e-06)
(152, 8.19705e-06)
(153, 7.71588e-06)
(154, 7.76815e-06)
(155, 7.15334e-06)
(156, 6.29553e-06)
(157, 6.06206e-06)
(158, 5.18555e-06)
(159, 4.03469e-06)
(160, 3.38673e-06)
(161, 3.20109e-06)
(162, 2.71676e-06)
(163, 1.87793e-06)
(164, 1.57192e-06)
(165, 1.60813e-06)
(166, 1.55491e-06)
(167, 1.4643e-06)
(168, 1.24942e-06)
(169, 1.06816e-06)
(170, 8.99544e-07)
(171, 7.54793e-07)
(172, 6.72944e-07)
(173, 6.51472e-07)
(174, 6.01328e-07)
(175, 5.07879e-07)
(176, 4.96075e-07)
(177, 4.74615e-07)
(178, 3.89154e-07)
(179, 3.36338e-07)
(180, 2.99406e-07)
(181, 2.91864e-07)
(182, 2.50758e-07)
(183, 1.97975e-07)
(184, 1.54188e-07)
(185, 1.3421e-07)
(186, 1.35847e-07)
(187, 1.27622e-07)
(188, 1.08163e-07)
(189, 9.59907e-08)
(190, 7.88209e-08)
(191, 6.03697e-08)
(192, 4.81847e-08)
(193, 4.37939e-08)
(194, 4.02862e-08)
(195, 4.22581e-08)
(196, 3.38673e-08)
(197, 2.26236e-08)
(198, 1.59557e-08)
(199, 1.28873e-08)
(200, 1.15161e-08)
(201, 1.02202e-08)
(202, 9.10267e-09)
(203, 7.71832e-09)
(204, 6.42051e-09)
(205, 5.6067e-09)
(206, 4.53778e-09)
(207, 4.23101e-09)
(208, 4.5622e-09)
(209, 4.57359e-09)
(210, 4.40653e-09)
(211, 4.14877e-09)
(212, 4.43573e-09)
(213, 5.18813e-09)
(214, 5.08013e-09)
(215, 4.5964e-09)
(216, 3.79617e-09)
(217, 3.14923e-09)
(218, 2.95799e-09)
(219, 2.47875e-09)
(220, 1.87314e-09)
(221, 1.47353e-09)
(222, 1.34711e-09)
(223, 1.3631e-09)
(224, 1.335e-09)
(225, 1.35823e-09)
(226, 1.29684e-09)
(227, 1.31603e-09)
(228, 1.51113e-09)
(229, 1.77268e-09)
(230, 2.22992e-09)
(231, 2.64105e-09)
(232, 2.7242e-09)
(233, 2.64171e-09)
(234, 2.58378e-09)
(235, 2.64478e-09)
(236, 2.81361e-09)
(237, 2.64396e-09)
(238, 2.39317e-09)
(239, 2.30102e-09)
(240, 2.12883e-09)
(241, 1.80125e-09)
(242, 1.47046e-09)
(243, 1.19896e-09)
(244, 1.2399e-09)
(245, 1.45705e-09)
(246, 1.5971e-09)
(247, 1.82238e-09)
(248, 1.89095e-09)
(249, 1.74908e-09)
(250, 1.71896e-09)
(251, 1.66944e-09)
(252, 1.50853e-09)
(253, 1.53477e-09)
(254, 1.34796e-09)
(255, 9.78715e-10)
(256, 6.52834e-10)
(257, 5.4246e-10)
(258, 5.57983e-10)
(259, 5.79644e-10)
(260, 4.80923e-10)
(261, 3.40041e-10)
(262, 2.29265e-10)
(263, 1.98445e-10)
(264, 1.84025e-10)
(265, 1.89895e-10)
(266, 2.05313e-10)
(267, 1.75091e-10)
(268, 1.61257e-10)
(269, 1.30556e-10)
(270, 1.18816e-10)
(271, 1.18481e-10)
(272, 1.40846e-10)
(273, 1.27167e-10)
(274, 9.90458e-11)
}; \label{plot:fp16} 
\addplot[color=mydeepblue, line width=1.0pt, dashed] coordinates { 
(0, 1)
(1, 0.681568)
(2, 0.6116)
(3, 0.521932)
(4, 0.527948)
(5, 0.503438)
(6, 0.325529)
(7, 0.210832)
(8, 0.190517)
(9, 0.177036)
(10, 0.159594)
(11, 0.167152)
(12, 0.17431)
(13, 0.139829)
(14, 0.128789)
(15, 0.125414)
(16, 0.113435)
(17, 0.0999879)
(18, 0.092236)
(19, 0.0704062)
(20, 0.0580627)
(21, 0.058013)
(22, 0.045871)
(23, 0.0382201)
(24, 0.0387893)
(25, 0.0431711)
(26, 0.0370462)
(27, 0.0345881)
(28, 0.0313396)
(29, 0.0312144)
(30, 0.0319794)
(31, 0.0335025)
(32, 0.0321677)
(33, 0.0362448)
(34, 0.0385604)
(35, 0.0353065)
(36, 0.0384504)
(37, 0.0424631)
(38, 0.0408381)
(39, 0.0384103)
(40, 0.040525)
(41, 0.0495543)
(42, 0.0518671)
(43, 0.0415673)
(44, 0.0435966)
(45, 0.0422835)
(46, 0.0430388)
(47, 0.0454391)
(48, 0.0402987)
(49, 0.0285398)
(50, 0.0281085)
(51, 0.0305228)
(52, 0.0324275)
(53, 0.0332092)
(54, 0.0304166)
(55, 0.0286448)
(56, 0.0326135)
(57, 0.0361308)
(58, 0.0331682)
(59, 0.0272825)
(60, 0.0257337)
(61, 0.0202522)
(62, 0.0170672)
(63, 0.0173657)
(64, 0.0151872)
(65, 0.011924)
(66, 0.0100806)
(67, 0.00944218)
(68, 0.00864265)
(69, 0.00644889)
(70, 0.00511088)
(71, 0.00467774)
(72, 0.00460743)
(73, 0.00473735)
(74, 0.00415117)
(75, 0.00360447)
(76, 0.00342526)
(77, 0.00335851)
(78, 0.00339737)
(79, 0.0029931)
(80, 0.00275387)
(81, 0.00224785)
(82, 0.00183232)
(83, 0.00142705)
(84, 0.00125449)
(85, 0.00113521)
(86, 0.000926294)
(87, 0.000784948)
(88, 0.000697735)
(89, 0.000543852)
(90, 0.00041112)
(91, 0.000294246)
(92, 0.000240446)
(93, 0.000187907)
(94, 0.000157868)
(95, 0.000137723)
(96, 0.000104924)
(97, 8.15283e-05)
(98, 7.58698e-05)
(99, 7.10544e-05)
(100, 6.10853e-05)
(101, 5.63456e-05)
(102, 5.08167e-05)
(103, 5.0045e-05)
(104, 4.96523e-05)
(105, 4.3908e-05)
(106, 3.54377e-05)
(107, 3.47917e-05)
(108, 2.95674e-05)
(109, 2.31862e-05)
(110, 1.83544e-05)
(111, 1.3829e-05)
(112, 1.03529e-05)
(113, 8.85608e-06)
(114, 8.01579e-06)
(115, 6.82358e-06)
(116, 5.68122e-06)
(117, 4.55402e-06)
(118, 3.28711e-06)
(119, 2.53823e-06)
(120, 2.44336e-06)
(121, 2.55352e-06)
(122, 2.45592e-06)
(123, 2.21446e-06)
(124, 1.97574e-06)
(125, 2.16824e-06)
(126, 2.20088e-06)
(127, 1.80979e-06)
(128, 1.83014e-06)
(129, 1.80762e-06)
(130, 1.62923e-06)
(131, 1.33883e-06)
(132, 1.1022e-06)
(133, 9.49264e-07)
(134, 8.41296e-07)
(135, 7.33056e-07)
(136, 5.78962e-07)
(137, 4.93567e-07)
(138, 4.35779e-07)
(139, 3.58219e-07)
(140, 2.95875e-07)
(141, 2.60638e-07)
(142, 2.47165e-07)
(143, 1.88905e-07)
(144, 1.44561e-07)
(145, 1.23401e-07)
(146, 1.08713e-07)
(147, 9.48622e-08)
(148, 9.30448e-08)
(149, 9.14465e-08)
(150, 7.9437e-08)
(151, 7.19496e-08)
(152, 7.82366e-08)
(153, 7.03609e-08)
(154, 5.33398e-08)
(155, 4.18334e-08)
(156, 3.85859e-08)
(157, 3.62662e-08)
(158, 3.20634e-08)
(159, 3.11932e-08)
(160, 2.78522e-08)
(161, 2.50051e-08)
(162, 2.00257e-08)
(163, 1.48575e-08)
(164, 1.28643e-08)
(165, 1.12108e-08)
(166, 9.59926e-09)
(167, 8.08359e-09)
(168, 7.5204e-09)
(169, 6.09854e-09)
(170, 5.15442e-09)
(171, 4.4113e-09)
(172, 3.63987e-09)
(173, 3.64387e-09)
(174, 3.03068e-09)
(175, 2.28039e-09)
(176, 1.89499e-09)
(177, 1.63036e-09)
(178, 1.26334e-09)
(179, 1.01387e-09)
(180, 9.64824e-10)
(181, 8.32844e-10)
(182, 7.15414e-10)
(183, 5.84071e-10)
(184, 4.00628e-10)
(185, 2.82763e-10)
(186, 2.73907e-10)
(187, 2.94822e-10)
(188, 2.83501e-10)
(189, 2.35399e-10)
(190, 1.91974e-10)
(191, 1.74053e-10)
(192, 1.83982e-10)
(193, 2.00111e-10)
(194, 2.17015e-10)
(195, 2.12509e-10)
(196, 1.85968e-10)
(197, 1.64933e-10)
(198, 1.47585e-10)
(199, 1.35003e-10)
(200, 1.10095e-10)
(201, 8.35009e-11)
}; \label{plot:fp64mixed} 
 \addplot[only marks, mark=x, color=red, line width=1.5pt] coordinates { 
 (97, 0.000104924) 
}; \label{plot:fp32tofp16} 
 \addplot[only marks, mark=x, color=black, line width=1.5pt] coordinates { 
 (133, 1.1022e-06) 
}; \label{plot:fp64tofp32} 
 \addplot[only marks, mark=o, mark size=3pt, color=blue, line width=1.0pt] coordinates { 
 (120, 2.53823e-06) 
}; \label{plot:residualfp64tofp32} 


==> 5.Numerical/data/okCond_3_1.txt <==
\addplot[color=myyellow, line width=1.0pt] coordinates { 
(0, 1)
(1, 1.33556)
(2, 2.34271)
(3, 2.00356)
(4, 1.88812)
(5, 1.52919)
(6, 1.80888)
(7, 1.74588)
(8, 2.03366)
(9, 1.98919)
(10, 1.99434)
(11, 2.08282)
(12, 2.08405)
(13, 2.16367)
(14, 2.26627)
(15, 2.53868)
(16, 2.70097)
(17, 3.23814)
(18, 3.69585)
(19, 3.68005)
(20, 3.71119)
(21, 4.05793)
(22, 4.772)
(23, 5.16491)
(24, 6.08244)
(25, 7.00913)
(26, 7.19744)
(27, 6.95715)
(28, 7.01886)
(29, 6.87139)
(30, 6.63115)
(31, 6.24729)
(32, 6.7499)
(33, 6.81362)
(34, 6.8042)
(35, 6.34767)
(36, 6.35304)
(37, 7.03258)
(38, 7.30091)
(39, 7.28864)
(40, 7.65178)
(41, 6.93239)
(42, 7.34389)
(43, 6.56486)
(44, 6.58119)
(45, 6.01171)
(46, 5.85005)
(47, 5.86606)
(48, 5.56246)
(49, 4.91215)
(50, 5.29456)
(51, 5.51394)
(52, 5.80018)
(53, 5.17596)
(54, 4.76071)
(55, 4.59519)
(56, 4.53007)
(57, 4.81523)
(58, 4.36954)
(59, 3.9574)
(60, 3.94644)
(61, 3.94101)
(62, 3.8707)
(63, 3.7478)
(64, 3.54673)
(65, 3.21534)
(66, 3.41732)
(67, 3.48488)
(68, 2.96929)
(69, 2.87137)
(70, 2.89663)
(71, 2.86473)
(72, 2.90224)
(73, 2.95552)
(74, 3.11219)
(75, 2.91314)
(76, 2.52656)
(77, 2.40835)
(78, 2.30936)
(79, 2.24853)
(80, 2.3737)
(81, 2.48118)
(82, 2.40924)
(83, 2.46638)
(84, 2.52448)
(85, 2.35455)
(86, 2.47586)
(87, 2.21742)
(88, 2.17286)
(89, 2.3174)
(90, 2.40726)
(91, 2.42197)
(92, 2.32482)
(93, 2.23515)
(94, 2.08309)
(95, 1.95269)
(96, 1.83474)
(97, 1.77061)
(98, 1.82235)
(99, 1.84877)
(100, 1.82369)
(101, 1.66133)
(102, 1.60346)
(103, 1.46135)
(104, 1.30608)
(105, 1.16408)
(106, 1.13154)
(107, 1.01079)
(108, 1.00375)
(109, 0.997137)
(110, 0.91872)
(111, 0.848205)
(112, 0.837909)
(113, 0.746271)
(114, 0.658014)
(115, 0.609168)
(116, 0.58198)
(117, 0.517678)
(118, 0.479006)
(119, 0.391947)
(120, 0.313403)
(121, 0.303015)
(122, 0.250355)
(123, 0.21115)
(124, 0.182425)
(125, 0.158178)
(126, 0.1542)
(127, 0.132414)
(128, 0.104561)
(129, 0.0916794)
(130, 0.0793385)
(131, 0.0672901)
(132, 0.0602747)
(133, 0.0504348)
(134, 0.0424119)
(135, 0.0380302)
(136, 0.0347312)
(137, 0.0312654)
(138, 0.0265289)
(139, 0.02499)
(140, 0.0216186)
(141, 0.0180809)
(142, 0.0141602)
(143, 0.0127788)
(144, 0.0101788)
(145, 0.00896668)
(146, 0.00874611)
(147, 0.00836246)
(148, 0.00748573)
(149, 0.00634869)
(150, 0.00549501)
(151, 0.00526751)
(152, 0.00498922)
(153, 0.00415059)
(154, 0.00335096)
(155, 0.00295825)
(156, 0.00246074)
(157, 0.00227625)
(158, 0.00209191)
(159, 0.00195571)
(160, 0.00173612)
(161, 0.00162263)
(162, 0.00150957)
(163, 0.00130222)
(164, 0.00119023)
(165, 0.0010539)
(166, 0.00101806)
(167, 0.000855919)
(168, 0.000643459)
(169, 0.000560059)
(170, 0.000496871)
(171, 0.00042989)
(172, 0.000396182)
(173, 0.000372)
(174, 0.000333789)
(175, 0.000279515)
(176, 0.000224673)
(177, 0.00019988)
(178, 0.00017459)
(179, 0.000152264)
(180, 0.000132406)
(181, 0.000102008)
(182, 9.01878e-05)
(183, 7.20084e-05)
(184, 5.7468e-05)
(185, 4.93948e-05)
(186, 4.02305e-05)
(187, 3.344e-05)
(188, 2.81604e-05)
(189, 2.27249e-05)
(190, 1.82924e-05)
(191, 1.50869e-05)
(192, 1.11803e-05)
(193, 8.97999e-06)
(194, 7.54722e-06)
(195, 5.70391e-06)
(196, 4.30989e-06)
(197, 3.64073e-06)
(198, 3.24024e-06)
(199, 2.33478e-06)
(200, 1.80205e-06)
(201, 1.48176e-06)
(202, 1.23493e-06)
(203, 1.14556e-06)
(204, 9.60005e-07)
(205, 7.2657e-07)
(206, 6.29282e-07)
(207, 4.98707e-07)
(208, 4.28333e-07)
(209, 3.89713e-07)
(210, 2.91423e-07)
(211, 2.34614e-07)
(212, 1.99646e-07)
(213, 1.68413e-07)
(214, 1.45034e-07)
(215, 1.22317e-07)
(216, 9.22423e-08)
(217, 7.31064e-08)
(218, 6.32714e-08)
(219, 5.38597e-08)
(220, 4.77318e-08)
(221, 3.84852e-08)
(222, 3.30647e-08)
(223, 2.48293e-08)
(224, 2.2612e-08)
(225, 2.1243e-08)
(226, 1.49028e-08)
(227, 1.41169e-08)
(228, 1.16121e-08)
(229, 8.80155e-09)
(230, 7.79958e-09)
(231, 6.88424e-09)
(232, 5.64567e-09)
(233, 4.70105e-09)
(234, 3.64543e-09)
(235, 2.7565e-09)
(236, 2.17453e-09)
(237, 1.76106e-09)
(238, 1.41454e-09)
(239, 1.12688e-09)
(240, 8.64129e-10)
(241, 7.04832e-10)
(242, 5.67605e-10)
(243, 5.27185e-10)
(244, 4.20218e-10)
(245, 3.42947e-10)
(246, 2.64831e-10)
(247, 2.24142e-10)
(248, 1.93146e-10)
(249, 1.5311e-10)
(250, 1.34101e-10)
(251, 1.10681e-10)
(252, 9.02359e-11)
}; \label{plot:fp64} 
\addplot[ color=mygreen, line width=1.0pt, dotted] coordinates { 
(0, 1)
(1, 1.33556)
(2, 2.34272)
(3, 2.00382)
(4, 1.88827)
(5, 1.52901)
(6, 1.80911)
(7, 1.74578)
(8, 2.0339)
(9, 1.98969)
(10, 1.99463)
(11, 2.08339)
(12, 2.0847)
(13, 2.16529)
(14, 2.26736)
(15, 2.53937)
(16, 2.70113)
(17, 3.23899)
(18, 3.69746)
(19, 3.68063)
(20, 3.71223)
(21, 4.05735)
(22, 4.77433)
(23, 5.16619)
(24, 6.08367)
(25, 7.01004)
(26, 7.19238)
(27, 6.95416)
(28, 7.02404)
(29, 6.87115)
(30, 6.63819)
(31, 6.25327)
(32, 6.75099)
(33, 6.81657)
(34, 6.80322)
(35, 6.35648)
(36, 6.35539)
(37, 7.03742)
(38, 7.32339)
(39, 7.2946)
(40, 7.66217)
(41, 6.94912)
(42, 7.35795)
(43, 6.58327)
(44, 6.60207)
(45, 6.03143)
(46, 5.86525)
(47, 5.87478)
(48, 5.5741)
(49, 4.91706)
(50, 5.28632)
(51, 5.51197)
(52, 5.80145)
(53, 5.18553)
(54, 4.75833)
(55, 4.5938)
(56, 4.53367)
(57, 4.83342)
(58, 4.39075)
(59, 3.96188)
(60, 3.95541)
(61, 3.94656)
(62, 3.87611)
(63, 3.76808)
(64, 3.55394)
(65, 3.2237)
(66, 3.40865)
(67, 3.51794)
(68, 3.0177)
(69, 2.86851)
(70, 2.91386)
(71, 2.86701)
(72, 2.90883)
(73, 2.96896)
(74, 3.11302)
(75, 2.95232)
(76, 2.54552)
(77, 2.42157)
(78, 2.33369)
(79, 2.26256)
(80, 2.35062)
(81, 2.49902)
(82, 2.37778)
(83, 2.48674)
(84, 2.53666)
(85, 2.33876)
(86, 2.51806)
(87, 2.23734)
(88, 2.18549)
(89, 2.29352)
(90, 2.3748)
(91, 2.46723)
(92, 2.32206)
(93, 2.26091)
(94, 2.12247)
(95, 1.9835)
(96, 1.84516)
(97, 1.76925)
(98, 1.82432)
(99, 1.7947)
(100, 1.88318)
(101, 1.70214)
(102, 1.61148)
(103, 1.46241)
(104, 1.39806)
(105, 1.16439)
(106, 1.15146)
(107, 1.03147)
(108, 1.02297)
(109, 0.987455)
(110, 0.965271)
(111, 0.847637)
(112, 0.851474)
(113, 0.793657)
(114, 0.673932)
(115, 0.620131)
(116, 0.602723)
(117, 0.525924)
(118, 0.502118)
(119, 0.42365)
(120, 0.335733)
(121, 0.301658)
(122, 0.272735)
(123, 0.226024)
(124, 0.190756)
(125, 0.166949)
(126, 0.154064)
(127, 0.141637)
(128, 0.117913)
(129, 0.0947604)
(130, 0.0842806)
(131, 0.0745572)
(132, 0.062441)
(133, 0.0556436)
(134, 0.0452092)
(135, 0.0403892)
(136, 0.0351333)
(137, 0.033974)
(138, 0.0285395)
(139, 0.0255458)
(140, 0.0234016)
(141, 0.019641)
(142, 0.0160461)
(143, 0.0134114)
(144, 0.0116725)
(145, 0.0095294)
(146, 0.00918907)
(147, 0.00865079)
(148, 0.00842846)
(149, 0.00712138)
(150, 0.00618165)
(151, 0.00576729)
(152, 0.00563077)
(153, 0.00516358)
(154, 0.00430716)
(155, 0.003708)
(156, 0.00329814)
(157, 0.00310545)
(158, 0.00300875)
(159, 0.00302962)
(160, 0.0030355)
(161, 0.00281003)
(162, 0.00304124)
(163, 0.00284742)
(164, 0.00283716)
(165, 0.00285331)
(166, 0.00288759)
(167, 0.00310397)
(168, 0.00268916)
(169, 0.00257713)
(170, 0.00282086)
(171, 0.00308629)
(172, 0.00327378)
(173, 0.00369819)
(174, 0.0039456)
(175, 0.00401145)
(176, 0.00383128)
(177, 0.00381804)
(178, 0.00417359)
(179, 0.00420339)
(180, 0.00426255)
(181, 0.00415719)
(182, 0.00390603)
(183, 0.00416996)
(184, 0.00380678)
(185, 0.00376522)
(186, 0.00375324)
(187, 0.00348506)
(188, 0.00330288)
(189, 0.00304929)
(190, 0.00269763)
(191, 0.00248569)
(192, 0.00231176)
(193, 0.00207401)
(194, 0.0021301)
(195, 0.00199514)
(196, 0.00184818)
(197, 0.001887)
(198, 0.00203303)
(199, 0.0019857)
(200, 0.00192169)
(201, 0.00234156)
(202, 0.00270126)
(203, 0.00302757)
(204, 0.00332748)
(205, 0.00330981)
(206, 0.00383694)
(207, 0.00441024)
(208, 0.00442513)
(209, 0.00437654)
(210, 0.00393968)
(211, 0.00335598)
(212, 0.00338457)
(213, 0.00307232)
(214, 0.00268173)
(215, 0.00255763)
(216, 0.00242921)
(217, 0.00256236)
(218, 0.00292808)
(219, 0.00310273)
(220, 0.00324715)
(221, 0.00372078)
(222, 0.00434404)
(223, 0.00539207)
(224, 0.00615905)
(225, 0.00755797)
(226, 0.00750489)
(227, 0.00817092)
(228, 0.0103261)
(229, 0.00940621)
(230, 0.0101796)
(231, 0.0103722)
(232, 0.00902133)
(233, 0.00847815)
(234, 0.00811571)
(235, 0.00713251)
(236, 0.00639707)
(237, 0.0053622)
(238, 0.00436241)
(239, 0.00373699)
(240, 0.00327235)
(241, 0.00290909)
(242, 0.00267561)
(243, 0.00231638)
(244, 0.00204357)
(245, 0.00176021)
(246, 0.0018015)
(247, 0.00166367)
(248, 0.00156101)
(249, 0.00147814)
(250, 0.00150619)
(251, 0.00162631)
(252, 0.00160077)
(253, 0.00155016)
(254, 0.00143087)
(255, 0.00128862)
(256, 0.00107862)
(257, 0.000944307)
(258, 0.000886821)
(259, 0.000777124)
(260, 0.000616267)
(261, 0.00053947)
(262, 0.000491289)
(263, 0.000441454)
(264, 0.000349168)
(265, 0.000308256)
(266, 0.000293001)
(267, 0.000244111)
(268, 0.00017821)
(269, 0.000161656)
(270, 0.00015895)
(271, 0.000116114)
(272, 9.96946e-05)
(273, 8.46008e-05)
(274, 5.91438e-05)
(275, 4.40555e-05)
(276, 4.29337e-05)
(277, 3.59582e-05)
(278, 3.13031e-05)
(279, 2.41434e-05)
(280, 2.31155e-05)
(281, 2.06787e-05)
(282, 1.82337e-05)
(283, 1.76525e-05)
(284, 1.65562e-05)
(285, 1.80567e-05)
(286, 1.89721e-05)
(287, 1.97981e-05)
(288, 2.09309e-05)
(289, 2.17861e-05)
(290, 2.32824e-05)
(291, 2.82868e-05)
(292, 3.16666e-05)
(293, 3.1986e-05)
(294, 3.28742e-05)
(295, 3.12241e-05)
(296, 3.19725e-05)
(297, 2.87777e-05)
(298, 2.73429e-05)
(299, 2.97448e-05)
(300, 2.67468e-05)
(301, 2.31765e-05)
(302, 1.93668e-05)
(303, 1.64151e-05)
(304, 1.53456e-05)
(305, 1.36283e-05)
(306, 1.23764e-05)
(307, 1.19784e-05)
(308, 1.05239e-05)
(309, 1.02636e-05)
(310, 1.19959e-05)
(311, 1.264e-05)
(312, 1.29917e-05)
(313, 1.33289e-05)
(314, 1.29601e-05)
(315, 1.20205e-05)
(316, 1.15373e-05)
(317, 1.09591e-05)
(318, 1.05146e-05)
(319, 1.05412e-05)
(320, 9.05686e-06)
(321, 9.22443e-06)
(322, 8.877e-06)
(323, 8.31588e-06)
(324, 7.63785e-06)
(325, 8.74111e-06)
(326, 9.54568e-06)
(327, 9.60604e-06)
(328, 9.25999e-06)
(329, 9.32517e-06)
(330, 8.74645e-06)
(331, 7.72038e-06)
(332, 6.28229e-06)
(333, 4.67947e-06)
(334, 4.5243e-06)
(335, 3.84329e-06)
(336, 3.87142e-06)
(337, 4.2309e-06)
(338, 4.74018e-06)
(339, 5.68063e-06)
(340, 6.27306e-06)
(341, 7.1833e-06)
(342, 7.69103e-06)
(343, 8.06115e-06)
(344, 8.55736e-06)
(345, 9.12381e-06)
(346, 9.89586e-06)
(347, 9.94014e-06)
(348, 1.10887e-05)
(349, 1.23986e-05)
(350, 1.22846e-05)
(351, 1.32212e-05)
(352, 1.32218e-05)
(353, 1.42103e-05)
(354, 1.41646e-05)
(355, 1.74323e-05)
(356, 1.78901e-05)
(357, 1.78288e-05)
(358, 2.0784e-05)
(359, 2.46317e-05)
(360, 3.09144e-05)
(361, 3.11577e-05)
(362, 3.45516e-05)
(363, 3.12639e-05)
(364, 2.95397e-05)
(365, 2.93717e-05)
(366, 2.40849e-05)
(367, 1.86472e-05)
(368, 1.73587e-05)
(369, 1.58111e-05)
(370, 1.44899e-05)
(371, 1.39558e-05)
(372, 1.36404e-05)
(373, 1.36559e-05)
(374, 1.29583e-05)
(375, 1.20262e-05)
(376, 9.11235e-06)
(377, 8.1651e-06)
(378, 9.01439e-06)
(379, 7.58048e-06)
(380, 6.05846e-06)
(381, 5.42129e-06)
(382, 4.83977e-06)
(383, 5.09496e-06)
(384, 4.62069e-06)
(385, 3.61641e-06)
(386, 2.9254e-06)
(387, 2.59041e-06)
(388, 2.28317e-06)
(389, 2.33153e-06)
(390, 2.10508e-06)
(391, 2.00034e-06)
(392, 1.92623e-06)
(393, 1.72543e-06)
(394, 1.53777e-06)
(395, 1.40493e-06)
(396, 1.35165e-06)
(397, 1.17176e-06)
(398, 1.18893e-06)
(399, 1.12589e-06)
(400, 1.0207e-06)
}; \label{plot:fp16} 
\addplot[color=mydeepblue, line width=1.0pt, dashed] coordinates { 
(0, 1)
(1, 1.33556)
(2, 2.34271)
(3, 2.00356)
(4, 1.88812)
(5, 1.52919)
(6, 1.80888)
(7, 1.74588)
(8, 2.03366)
(9, 1.98919)
(10, 1.99434)
(11, 2.08282)
(12, 2.08405)
(13, 2.16367)
(14, 2.26627)
(15, 2.53868)
(16, 2.70097)
(17, 3.23814)
(18, 3.69585)
(19, 3.68005)
(20, 3.71119)
(21, 4.05793)
(22, 4.772)
(23, 5.16491)
(24, 6.08244)
(25, 7.00913)
(26, 7.19744)
(27, 6.95715)
(28, 7.01886)
(29, 6.87139)
(30, 6.63115)
(31, 6.24729)
(32, 6.7499)
(33, 6.81362)
(34, 6.8042)
(35, 6.34767)
(36, 6.35304)
(37, 7.03258)
(38, 7.30091)
(39, 7.28864)
(40, 7.65178)
(41, 6.93239)
(42, 7.34389)
(43, 6.56486)
(44, 6.58119)
(45, 6.01171)
(46, 5.85005)
(47, 5.86606)
(48, 5.56246)
(49, 4.91215)
(50, 5.29456)
(51, 5.51394)
(52, 5.80018)
(53, 5.17596)
(54, 4.76071)
(55, 4.59519)
(56, 4.53007)
(57, 4.81523)
(58, 4.36954)
(59, 3.9574)
(60, 3.94644)
(61, 3.94101)
(62, 3.8707)
(63, 3.7478)
(64, 3.54673)
(65, 3.21534)
(66, 3.41732)
(67, 3.48488)
(68, 2.96929)
(69, 2.87137)
(70, 2.89663)
(71, 2.86473)
(72, 2.90224)
(73, 2.95552)
(74, 3.11219)
(75, 2.91314)
(76, 2.52656)
(77, 2.40835)
(78, 2.30936)
(79, 2.24853)
(80, 2.3737)
(81, 2.48118)
(82, 2.40924)
(83, 2.46638)
(84, 2.52448)
(85, 2.35455)
(86, 2.47586)
(87, 2.21742)
(88, 2.17286)
(89, 2.3174)
(90, 2.40726)
(91, 2.42197)
(92, 2.32482)
(93, 2.23515)
(94, 2.08309)
(95, 1.95269)
(96, 1.83474)
(97, 1.77061)
(98, 1.82235)
(99, 1.84877)
(100, 1.82369)
(101, 1.66133)
(102, 1.60346)
(103, 1.46135)
(104, 1.30608)
(105, 1.16408)
(106, 1.13154)
(107, 1.01079)
(108, 1.00375)
(109, 0.997137)
(110, 0.91872)
(111, 0.848205)
(112, 0.837909)
(113, 0.746271)
(114, 0.658014)
(115, 0.609168)
(116, 0.58198)
(117, 0.517678)
(118, 0.479006)
(119, 0.391947)
(120, 0.313403)
(121, 0.303015)
(122, 0.250355)
(123, 0.21115)
(124, 0.182425)
(125, 0.158178)
(126, 0.1542)
(127, 0.132414)
(128, 0.104561)
(129, 0.0916794)
(130, 0.0793385)
(131, 0.0672901)
(132, 0.0602747)
(133, 0.0504348)
(134, 0.0424119)
(135, 0.0380302)
(136, 0.0347312)
(137, 0.0312654)
(138, 0.0265289)
(139, 0.02499)
(140, 0.0216186)
(141, 0.0180809)
(142, 0.0141602)
(143, 0.0127788)
(144, 0.0101788)
(145, 0.00896668)
(146, 0.00874611)
(147, 0.00836246)
(148, 0.00748573)
(149, 0.00634869)
(150, 0.00549501)
(151, 0.00526751)
(152, 0.00498922)
(153, 0.00415059)
(154, 0.00335096)
(155, 0.00295825)
(156, 0.00246074)
(157, 0.00227625)
(158, 0.00209191)
(159, 0.00195571)
(160, 0.00173612)
(161, 0.00162263)
(162, 0.00150957)
(163, 0.00130222)
(164, 0.00119023)
(165, 0.0010539)
(166, 0.00101806)
(167, 0.000855919)
(168, 0.000643459)
(169, 0.000560059)
(170, 0.000496871)
(171, 0.00042989)
(172, 0.000396182)
(173, 0.000372)
(174, 0.000333789)
(175, 0.000279515)
(176, 0.000224673)
(177, 0.00019988)
(178, 0.00017459)
(179, 0.000152264)
(180, 0.000132406)
(181, 0.000102008)
(182, 9.01878e-05)
(183, 7.20084e-05)
(184, 5.74679e-05)
(185, 4.93947e-05)
(186, 4.02305e-05)
(187, 3.34399e-05)
(188, 2.81603e-05)
(189, 2.27248e-05)
(190, 1.82922e-05)
(191, 1.50867e-05)
(192, 1.11799e-05)
(193, 8.9798e-06)
(194, 7.5467e-06)
(195, 5.7034e-06)
(196, 4.30931e-06)
(197, 3.6402e-06)
(198, 3.23932e-06)
(199, 2.33288e-06)
(200, 1.8003e-06)
(201, 1.47989e-06)
(202, 1.23328e-06)
(203, 1.14454e-06)
(204, 9.56868e-07)
(205, 7.25526e-07)
(206, 6.26294e-07)
(207, 4.98043e-07)
(208, 4.27748e-07)
(209, 3.89323e-07)
(210, 2.91147e-07)
(211, 2.34261e-07)
(212, 1.99604e-07)
(213, 1.68389e-07)
(214, 1.45072e-07)
(215, 1.22316e-07)
(216, 9.22518e-08)
(217, 7.3118e-08)
(218, 6.32772e-08)
(219, 5.3871e-08)
(220, 4.77387e-08)
(221, 3.84863e-08)
(222, 3.30645e-08)
(223, 2.48311e-08)
(224, 2.26119e-08)
(225, 2.12482e-08)
(226, 1.49082e-08)
(227, 1.41202e-08)
(228, 1.16181e-08)
(229, 8.80707e-09)
(230, 7.80543e-09)
(231, 6.89111e-09)
(232, 5.65608e-09)
(233, 4.71288e-09)
(234, 3.65604e-09)
(235, 2.77116e-09)
(236, 2.19603e-09)
(237, 1.78578e-09)
(238, 1.43242e-09)
(239, 1.15089e-09)
(240, 8.8517e-10)
(241, 7.24212e-10)
(242, 5.76032e-10)
(243, 5.33714e-10)
(244, 4.28463e-10)
(245, 3.44624e-10)
(246, 2.73851e-10)
(247, 2.2465e-10)
(248, 1.95302e-10)
(249, 1.55114e-10)
(250, 1.35107e-10)
(251, 1.12527e-10)
(252, 9.3271e-11)
}; \label{plot:fp64mixed} 
 \addplot[only marks, mark=x, color=red, line width=1.5pt] coordinates { 
 (182, 0.000102008) 
}; \label{plot:fp32tofp16} 
 \addplot[only marks, mark=x, color=black, line width=1.5pt] coordinates { 
 (204, 1.14454e-06) 
}; \label{plot:fp64tofp32} 
 \addplot[only marks, mark=o, mark size=3pt, color=blue, line width=1.0pt] coordinates { 
 (199, 3.23932e-06) 
}; \label{plot:residualfp64tofp32} 


==> 5.Numerical/data/okCond_3_2.txt <==
\addplot[color=myyellow, line width=1.0pt] coordinates { 
(0, 1)
(1, 1.33556)
(2, 2.34271)
(3, 2.00356)
(4, 1.88812)
(5, 1.52919)
(6, 1.80888)
(7, 1.74588)
(8, 2.03366)
(9, 1.98919)
(10, 1.99434)
(11, 2.08282)
(12, 2.08405)
(13, 2.16367)
(14, 2.26627)
(15, 2.53868)
(16, 2.70097)
(17, 3.23814)
(18, 3.69585)
(19, 3.68005)
(20, 3.71119)
(21, 4.05793)
(22, 4.772)
(23, 5.16491)
(24, 6.08244)
(25, 7.00913)
(26, 7.19744)
(27, 6.95715)
(28, 7.01886)
(29, 6.87139)
(30, 6.63115)
(31, 6.24729)
(32, 6.7499)
(33, 6.81362)
(34, 6.8042)
(35, 6.34767)
(36, 6.35304)
(37, 7.03258)
(38, 7.30091)
(39, 7.28864)
(40, 7.65178)
(41, 6.93239)
(42, 7.34389)
(43, 6.56486)
(44, 6.58119)
(45, 6.01171)
(46, 5.85005)
(47, 5.86606)
(48, 5.56246)
(49, 4.91215)
(50, 5.29456)
(51, 5.51394)
(52, 5.80018)
(53, 5.17596)
(54, 4.76071)
(55, 4.59519)
(56, 4.53007)
(57, 4.81523)
(58, 4.36954)
(59, 3.9574)
(60, 3.94644)
(61, 3.94101)
(62, 3.8707)
(63, 3.7478)
(64, 3.54673)
(65, 3.21534)
(66, 3.41732)
(67, 3.48488)
(68, 2.96929)
(69, 2.87137)
(70, 2.89663)
(71, 2.86473)
(72, 2.90224)
(73, 2.95552)
(74, 3.11219)
(75, 2.91314)
(76, 2.52656)
(77, 2.40835)
(78, 2.30936)
(79, 2.24853)
(80, 2.3737)
(81, 2.48118)
(82, 2.40924)
(83, 2.46638)
(84, 2.52448)
(85, 2.35455)
(86, 2.47586)
(87, 2.21742)
(88, 2.17286)
(89, 2.3174)
(90, 2.40726)
(91, 2.42197)
(92, 2.32482)
(93, 2.23515)
(94, 2.08309)
(95, 1.95269)
(96, 1.83474)
(97, 1.77061)
(98, 1.82235)
(99, 1.84877)
(100, 1.82369)
(101, 1.66133)
(102, 1.60346)
(103, 1.46135)
(104, 1.30608)
(105, 1.16408)
(106, 1.13154)
(107, 1.01079)
(108, 1.00375)
(109, 0.997137)
(110, 0.91872)
(111, 0.848205)
(112, 0.837909)
(113, 0.746271)
(114, 0.658014)
(115, 0.609168)
(116, 0.58198)
(117, 0.517678)
(118, 0.479006)
(119, 0.391947)
(120, 0.313403)
(121, 0.303015)
(122, 0.250355)
(123, 0.21115)
(124, 0.182425)
(125, 0.158178)
(126, 0.1542)
(127, 0.132414)
(128, 0.104561)
(129, 0.0916794)
(130, 0.0793385)
(131, 0.0672901)
(132, 0.0602747)
(133, 0.0504348)
(134, 0.0424119)
(135, 0.0380302)
(136, 0.0347312)
(137, 0.0312654)
(138, 0.0265289)
(139, 0.02499)
(140, 0.0216186)
(141, 0.0180809)
(142, 0.0141602)
(143, 0.0127788)
(144, 0.0101788)
(145, 0.00896668)
(146, 0.00874611)
(147, 0.00836246)
(148, 0.00748573)
(149, 0.00634869)
(150, 0.00549501)
(151, 0.00526751)
(152, 0.00498922)
(153, 0.00415059)
(154, 0.00335096)
(155, 0.00295825)
(156, 0.00246074)
(157, 0.00227625)
(158, 0.00209191)
(159, 0.00195571)
(160, 0.00173612)
(161, 0.00162263)
(162, 0.00150957)
(163, 0.00130222)
(164, 0.00119023)
(165, 0.0010539)
(166, 0.00101806)
(167, 0.000855919)
(168, 0.000643459)
(169, 0.000560059)
(170, 0.000496871)
(171, 0.00042989)
(172, 0.000396182)
(173, 0.000372)
(174, 0.000333789)
(175, 0.000279515)
(176, 0.000224673)
(177, 0.00019988)
(178, 0.00017459)
(179, 0.000152264)
(180, 0.000132406)
(181, 0.000102008)
(182, 9.01878e-05)
(183, 7.20084e-05)
(184, 5.7468e-05)
(185, 4.93948e-05)
(186, 4.02305e-05)
(187, 3.344e-05)
(188, 2.81604e-05)
(189, 2.27249e-05)
(190, 1.82924e-05)
(191, 1.50869e-05)
(192, 1.11803e-05)
(193, 8.98e-06)
(194, 7.54722e-06)
(195, 5.70391e-06)
(196, 4.30989e-06)
(197, 3.64073e-06)
(198, 3.24024e-06)
(199, 2.33478e-06)
(200, 1.80205e-06)
(201, 1.48176e-06)
(202, 1.23493e-06)
(203, 1.14556e-06)
(204, 9.60005e-07)
(205, 7.2657e-07)
(206, 6.29281e-07)
(207, 4.98708e-07)
(208, 4.28332e-07)
(209, 3.89714e-07)
(210, 2.91423e-07)
(211, 2.34614e-07)
(212, 1.99646e-07)
(213, 1.68413e-07)
(214, 1.45034e-07)
(215, 1.22317e-07)
(216, 9.22428e-08)
(217, 7.3106e-08)
(218, 6.32718e-08)
(219, 5.38594e-08)
(220, 4.77322e-08)
(221, 3.84845e-08)
(222, 3.30651e-08)
(223, 2.48294e-08)
(224, 2.26119e-08)
(225, 2.12429e-08)
(226, 1.49028e-08)
(227, 1.4117e-08)
(228, 1.1612e-08)
(229, 8.80144e-09)
(230, 7.79978e-09)
(231, 6.88441e-09)
(232, 5.64541e-09)
(233, 4.70125e-09)
(234, 3.6452e-09)
(235, 2.75672e-09)
(236, 2.17427e-09)
(237, 1.7613e-09)
(238, 1.41438e-09)
(239, 1.12712e-09)
(240, 8.64065e-10)
(241, 7.04884e-10)
(242, 5.67708e-10)
(243, 5.2687e-10)
(244, 4.2067e-10)
(245, 3.42663e-10)
(246, 2.65308e-10)
(247, 2.23762e-10)
(248, 1.9418e-10)
(249, 1.52694e-10)
(250, 1.34224e-10)
(251, 1.11174e-10)
(252, 9.05135e-11)
}; \label{plot:fp64} 
\addplot[ color=mygreen, line width=1.0pt, dotted] coordinates { 
(0, 1)
(1, 1.33556)
(2, 2.34272)
(3, 2.00382)
(4, 1.88827)
(5, 1.52901)
(6, 1.80911)
(7, 1.74578)
(8, 2.0339)
(9, 1.98969)
(10, 1.99463)
(11, 2.08339)
(12, 2.0847)
(13, 2.16529)
(14, 2.26736)
(15, 2.53937)
(16, 2.70113)
(17, 3.23899)
(18, 3.69746)
(19, 3.68063)
(20, 3.71223)
(21, 4.05735)
(22, 4.77433)
(23, 5.16619)
(24, 6.08367)
(25, 7.01004)
(26, 7.19238)
(27, 6.95416)
(28, 7.02404)
(29, 6.87115)
(30, 6.63819)
(31, 6.25327)
(32, 6.75099)
(33, 6.81657)
(34, 6.80322)
(35, 6.35648)
(36, 6.35539)
(37, 7.03742)
(38, 7.32339)
(39, 7.2946)
(40, 7.66217)
(41, 6.94912)
(42, 7.35795)
(43, 6.58327)
(44, 6.60207)
(45, 6.03143)
(46, 5.86525)
(47, 5.87478)
(48, 5.5741)
(49, 4.91706)
(50, 5.28632)
(51, 5.51197)
(52, 5.80145)
(53, 5.18553)
(54, 4.75833)
(55, 4.5938)
(56, 4.53367)
(57, 4.83342)
(58, 4.39075)
(59, 3.96188)
(60, 3.95541)
(61, 3.94656)
(62, 3.87611)
(63, 3.76808)
(64, 3.55394)
(65, 3.2237)
(66, 3.40865)
(67, 3.51794)
(68, 3.0177)
(69, 2.86851)
(70, 2.91386)
(71, 2.86701)
(72, 2.90883)
(73, 2.96896)
(74, 3.11302)
(75, 2.95232)
(76, 2.54552)
(77, 2.42157)
(78, 2.33369)
(79, 2.26256)
(80, 2.35062)
(81, 2.49902)
(82, 2.37778)
(83, 2.48674)
(84, 2.53666)
(85, 2.33876)
(86, 2.51806)
(87, 2.23734)
(88, 2.18549)
(89, 2.29352)
(90, 2.3748)
(91, 2.46723)
(92, 2.32206)
(93, 2.26091)
(94, 2.12247)
(95, 1.9835)
(96, 1.84516)
(97, 1.76925)
(98, 1.82432)
(99, 1.7947)
(100, 1.88318)
(101, 1.70214)
(102, 1.61148)
(103, 1.46241)
(104, 1.39806)
(105, 1.16439)
(106, 1.15146)
(107, 1.03147)
(108, 1.02297)
(109, 0.987455)
(110, 0.965271)
(111, 0.847637)
(112, 0.851474)
(113, 0.793657)
(114, 0.673932)
(115, 0.620131)
(116, 0.602723)
(117, 0.525924)
(118, 0.502118)
(119, 0.42365)
(120, 0.335733)
(121, 0.301658)
(122, 0.272735)
(123, 0.226024)
(124, 0.190756)
(125, 0.166949)
(126, 0.154064)
(127, 0.141637)
(128, 0.117913)
(129, 0.0947604)
(130, 0.0842806)
(131, 0.0745572)
(132, 0.062441)
(133, 0.0556436)
(134, 0.0452092)
(135, 0.0403892)
(136, 0.0351333)
(137, 0.033974)
(138, 0.0285395)
(139, 0.0255458)
(140, 0.0234016)
(141, 0.019641)
(142, 0.0160461)
(143, 0.0134114)
(144, 0.0116725)
(145, 0.0095294)
(146, 0.00918907)
(147, 0.00865079)
(148, 0.00842846)
(149, 0.00712138)
(150, 0.00618165)
(151, 0.00576729)
(152, 0.00563077)
(153, 0.00516358)
(154, 0.00430716)
(155, 0.003708)
(156, 0.00329814)
(157, 0.00310545)
(158, 0.00300875)
(159, 0.00302962)
(160, 0.0030355)
(161, 0.00281003)
(162, 0.00304124)
(163, 0.00284742)
(164, 0.00283716)
(165, 0.00285331)
(166, 0.00288759)
(167, 0.00310397)
(168, 0.00268916)
(169, 0.00257713)
(170, 0.00282086)
(171, 0.00308629)
(172, 0.00327378)
(173, 0.00369819)
(174, 0.0039456)
(175, 0.00401145)
(176, 0.00383128)
(177, 0.00381804)
(178, 0.00417359)
(179, 0.00420339)
(180, 0.00426255)
(181, 0.00415719)
(182, 0.00390603)
(183, 0.00416996)
(184, 0.00380678)
(185, 0.00376522)
(186, 0.00375324)
(187, 0.00348506)
(188, 0.00330288)
(189, 0.00304929)
(190, 0.00269763)
(191, 0.00248569)
(192, 0.00231176)
(193, 0.00207401)
(194, 0.0021301)
(195, 0.00199514)
(196, 0.00184818)
(197, 0.001887)
(198, 0.00203303)
(199, 0.0019857)
(200, 0.00192169)
(201, 0.00234156)
(202, 0.00270126)
(203, 0.00302757)
(204, 0.00332748)
(205, 0.00330981)
(206, 0.00383694)
(207, 0.00441024)
(208, 0.00442513)
(209, 0.00437654)
(210, 0.00393968)
(211, 0.00335598)
(212, 0.00338457)
(213, 0.00307232)
(214, 0.00268173)
(215, 0.00255763)
(216, 0.00242921)
(217, 0.00256236)
(218, 0.00292808)
(219, 0.00310273)
(220, 0.00324715)
(221, 0.00372078)
(222, 0.00434404)
(223, 0.00539207)
(224, 0.00615905)
(225, 0.00755797)
(226, 0.00750489)
(227, 0.00817092)
(228, 0.0103261)
(229, 0.00940621)
(230, 0.0101796)
(231, 0.0103722)
(232, 0.00902133)
(233, 0.00847815)
(234, 0.00811571)
(235, 0.00713251)
(236, 0.00639707)
(237, 0.0053622)
(238, 0.00436241)
(239, 0.00373699)
(240, 0.00327235)
(241, 0.00290909)
(242, 0.00267561)
(243, 0.00231638)
(244, 0.00204357)
(245, 0.00176021)
(246, 0.0018015)
(247, 0.00166367)
(248, 0.00156101)
(249, 0.00147814)
(250, 0.00150619)
(251, 0.00162631)
(252, 0.00160077)
(253, 0.00155016)
(254, 0.00143087)
(255, 0.00128862)
(256, 0.00107862)
(257, 0.000944307)
(258, 0.000886821)
(259, 0.000777124)
(260, 0.000616267)
(261, 0.00053947)
(262, 0.000491289)
(263, 0.000441454)
(264, 0.000349168)
(265, 0.000308256)
(266, 0.000293001)
(267, 0.000244111)
(268, 0.00017821)
(269, 0.000161656)
(270, 0.00015895)
(271, 0.000116114)
(272, 9.96946e-05)
(273, 8.46008e-05)
(274, 5.91438e-05)
(275, 4.40555e-05)
(276, 4.29337e-05)
(277, 3.59582e-05)
(278, 3.13031e-05)
(279, 2.41434e-05)
(280, 2.31155e-05)
(281, 2.06787e-05)
(282, 1.82337e-05)
(283, 1.76525e-05)
(284, 1.65562e-05)
(285, 1.80567e-05)
(286, 1.89721e-05)
(287, 1.97981e-05)
(288, 2.09309e-05)
(289, 2.17861e-05)
(290, 2.32824e-05)
(291, 2.82868e-05)
(292, 3.16666e-05)
(293, 3.1986e-05)
(294, 3.28742e-05)
(295, 3.12241e-05)
(296, 3.19725e-05)
(297, 2.87777e-05)
(298, 2.73429e-05)
(299, 2.97448e-05)
(300, 2.67468e-05)
(301, 2.31765e-05)
(302, 1.93668e-05)
(303, 1.64151e-05)
(304, 1.53456e-05)
(305, 1.36283e-05)
(306, 1.23764e-05)
(307, 1.19784e-05)
(308, 1.05239e-05)
(309, 1.02636e-05)
(310, 1.19959e-05)
(311, 1.264e-05)
(312, 1.29917e-05)
(313, 1.33289e-05)
(314, 1.29601e-05)
(315, 1.20205e-05)
(316, 1.15373e-05)
(317, 1.09591e-05)
(318, 1.05146e-05)
(319, 1.05412e-05)
(320, 9.05686e-06)
(321, 9.22443e-06)
(322, 8.877e-06)
(323, 8.31588e-06)
(324, 7.63785e-06)
(325, 8.74111e-06)
(326, 9.54568e-06)
(327, 9.60604e-06)
(328, 9.25999e-06)
(329, 9.32517e-06)
(330, 8.74645e-06)
(331, 7.72038e-06)
(332, 6.28229e-06)
(333, 4.67947e-06)
(334, 4.5243e-06)
(335, 3.84329e-06)
(336, 3.87142e-06)
(337, 4.2309e-06)
(338, 4.74018e-06)
(339, 5.68063e-06)
(340, 6.27306e-06)
(341, 7.1833e-06)
(342, 7.69103e-06)
(343, 8.06114e-06)
(344, 8.55736e-06)
(345, 9.1238e-06)
(346, 9.89586e-06)
(347, 9.94013e-06)
(348, 1.10887e-05)
(349, 1.23986e-05)
(350, 1.22846e-05)
(351, 1.32212e-05)
(352, 1.32218e-05)
(353, 1.42103e-05)
(354, 1.41646e-05)
(355, 1.74323e-05)
(356, 1.78901e-05)
(357, 1.78288e-05)
(358, 2.0784e-05)
(359, 2.46317e-05)
(360, 3.09144e-05)
(361, 3.11577e-05)
(362, 3.45516e-05)
(363, 3.12639e-05)
(364, 2.95397e-05)
(365, 2.93717e-05)
(366, 2.40849e-05)
(367, 1.86472e-05)
(368, 1.73587e-05)
(369, 1.58111e-05)
(370, 1.44899e-05)
(371, 1.39558e-05)
(372, 1.36404e-05)
(373, 1.36559e-05)
(374, 1.29583e-05)
(375, 1.20262e-05)
(376, 9.11237e-06)
(377, 8.1651e-06)
(378, 9.01439e-06)
(379, 7.58047e-06)
(380, 6.05845e-06)
(381, 5.42126e-06)
(382, 4.83973e-06)
(383, 5.09494e-06)
(384, 4.62065e-06)
(385, 3.61638e-06)
(386, 2.92536e-06)
(387, 2.59035e-06)
(388, 2.28311e-06)
(389, 2.33148e-06)
(390, 2.10505e-06)
(391, 2.00034e-06)
(392, 1.9262e-06)
(393, 1.72539e-06)
(394, 1.53775e-06)
(395, 1.4049e-06)
(396, 1.35161e-06)
(397, 1.17174e-06)
(398, 1.18891e-06)
(399, 1.12587e-06)
(400, 1.02068e-06)
}; \label{plot:fp16} 
\addplot[color=mydeepblue, line width=1.0pt, dashed] coordinates { 
(0, 1)
(1, 1.33556)
(2, 2.34271)
(3, 2.00356)
(4, 1.88812)
(5, 1.52919)
(6, 1.80888)
(7, 1.74588)
(8, 2.03366)
(9, 1.98919)
(10, 1.99434)
(11, 2.08282)
(12, 2.08405)
(13, 2.16367)
(14, 2.26627)
(15, 2.53868)
(16, 2.70097)
(17, 3.23814)
(18, 3.69585)
(19, 3.68005)
(20, 3.71119)
(21, 4.05793)
(22, 4.772)
(23, 5.16491)
(24, 6.08244)
(25, 7.00913)
(26, 7.19744)
(27, 6.95715)
(28, 7.01886)
(29, 6.87139)
(30, 6.63115)
(31, 6.24729)
(32, 6.7499)
(33, 6.81362)
(34, 6.8042)
(35, 6.34767)
(36, 6.35304)
(37, 7.03258)
(38, 7.30091)
(39, 7.28864)
(40, 7.65178)
(41, 6.93239)
(42, 7.34389)
(43, 6.56486)
(44, 6.58119)
(45, 6.01171)
(46, 5.85005)
(47, 5.86606)
(48, 5.56246)
(49, 4.91215)
(50, 5.29456)
(51, 5.51394)
(52, 5.80018)
(53, 5.17596)
(54, 4.76071)
(55, 4.59519)
(56, 4.53007)
(57, 4.81523)
(58, 4.36954)
(59, 3.9574)
(60, 3.94644)
(61, 3.94101)
(62, 3.8707)
(63, 3.7478)
(64, 3.54673)
(65, 3.21534)
(66, 3.41732)
(67, 3.48488)
(68, 2.96929)
(69, 2.87137)
(70, 2.89663)
(71, 2.86473)
(72, 2.90224)
(73, 2.95552)
(74, 3.11219)
(75, 2.91314)
(76, 2.52656)
(77, 2.40835)
(78, 2.30936)
(79, 2.24853)
(80, 2.3737)
(81, 2.48118)
(82, 2.40924)
(83, 2.46638)
(84, 2.52448)
(85, 2.35455)
(86, 2.47586)
(87, 2.21742)
(88, 2.17286)
(89, 2.3174)
(90, 2.40726)
(91, 2.42197)
(92, 2.32482)
(93, 2.23515)
(94, 2.08309)
(95, 1.95269)
(96, 1.83474)
(97, 1.77061)
(98, 1.82235)
(99, 1.84877)
(100, 1.82369)
(101, 1.66133)
(102, 1.60346)
(103, 1.46135)
(104, 1.30608)
(105, 1.16408)
(106, 1.13154)
(107, 1.01079)
(108, 1.00375)
(109, 0.997137)
(110, 0.91872)
(111, 0.848205)
(112, 0.837909)
(113, 0.746271)
(114, 0.658014)
(115, 0.609168)
(116, 0.58198)
(117, 0.517678)
(118, 0.479006)
(119, 0.391947)
(120, 0.313403)
(121, 0.303015)
(122, 0.250355)
(123, 0.21115)
(124, 0.182425)
(125, 0.158178)
(126, 0.1542)
(127, 0.132414)
(128, 0.104561)
(129, 0.0916794)
(130, 0.0793385)
(131, 0.0672901)
(132, 0.0602747)
(133, 0.0504348)
(134, 0.0424119)
(135, 0.0380302)
(136, 0.0347312)
(137, 0.0312654)
(138, 0.0265289)
(139, 0.02499)
(140, 0.0216186)
(141, 0.0180809)
(142, 0.0141602)
(143, 0.0127788)
(144, 0.0101788)
(145, 0.00896668)
(146, 0.00874611)
(147, 0.00836246)
(148, 0.00748573)
(149, 0.00634869)
(150, 0.00549501)
(151, 0.00526751)
(152, 0.00498922)
(153, 0.00415059)
(154, 0.00335096)
(155, 0.00295825)
(156, 0.00246074)
(157, 0.00227625)
(158, 0.00209191)
(159, 0.00195571)
(160, 0.00173612)
(161, 0.00162263)
(162, 0.00150957)
(163, 0.00130222)
(164, 0.00119023)
(165, 0.0010539)
(166, 0.00101806)
(167, 0.000855919)
(168, 0.000643459)
(169, 0.000560059)
(170, 0.000496871)
(171, 0.00042989)
(172, 0.000396182)
(173, 0.000372)
(174, 0.000333789)
(175, 0.000279515)
(176, 0.000224673)
(177, 0.00019988)
(178, 0.00017459)
(179, 0.000152264)
(180, 0.000132406)
(181, 0.000102008)
(182, 9.01878e-05)
(183, 7.20084e-05)
(184, 5.74679e-05)
(185, 4.93947e-05)
(186, 4.02305e-05)
(187, 3.34399e-05)
(188, 2.81603e-05)
(189, 2.27248e-05)
(190, 1.82922e-05)
(191, 1.50867e-05)
(192, 1.11799e-05)
(193, 8.9798e-06)
(194, 7.5467e-06)
(195, 5.7034e-06)
(196, 4.30931e-06)
(197, 3.6402e-06)
(198, 3.23932e-06)
(199, 2.33288e-06)
(200, 1.8003e-06)
(201, 1.47989e-06)
(202, 1.23329e-06)
(203, 1.14454e-06)
(204, 9.56868e-07)
(205, 7.25525e-07)
(206, 6.26295e-07)
(207, 4.98043e-07)
(208, 4.27749e-07)
(209, 3.89323e-07)
(210, 2.91148e-07)
(211, 2.34261e-07)
(212, 1.99604e-07)
(213, 1.68389e-07)
(214, 1.45073e-07)
(215, 1.22316e-07)
(216, 9.22521e-08)
(217, 7.31178e-08)
(218, 6.3277e-08)
(219, 5.38712e-08)
(220, 4.77385e-08)
(221, 3.84865e-08)
(222, 3.30642e-08)
(223, 2.48311e-08)
(224, 2.26121e-08)
(225, 2.1248e-08)
(226, 1.49082e-08)
(227, 1.41201e-08)
(228, 1.1618e-08)
(229, 8.80745e-09)
(230, 7.80521e-09)
(231, 6.89138e-09)
(232, 5.65583e-09)
(233, 4.7129e-09)
(234, 3.65628e-09)
(235, 2.77073e-09)
(236, 2.19666e-09)
(237, 1.78546e-09)
(238, 1.43255e-09)
(239, 1.15087e-09)
(240, 8.85795e-10)
(241, 7.23536e-10)
(242, 5.76784e-10)
(243, 5.33283e-10)
(244, 4.28879e-10)
(245, 3.44455e-10)
(246, 2.74245e-10)
(247, 2.24521e-10)
(248, 1.95733e-10)
(249, 1.54553e-10)
(250, 1.36015e-10)
(251, 1.11887e-10)
(252, 9.45164e-11)
}; \label{plot:fp64mixed} 
 \addplot[only marks, mark=x, color=red, line width=1.5pt] coordinates { 
 (182, 0.000102008) 
}; \label{plot:fp32tofp16} 
 \addplot[only marks, mark=x, color=black, line width=1.5pt] coordinates { 
 (204, 1.14454e-06) 
}; \label{plot:fp64tofp32} 
 \addplot[only marks, mark=o, mark size=3pt, color=blue, line width=1.0pt] coordinates { 
 (199, 3.23932e-06) 
}; \label{plot:residualfp64tofp32} 

